Winterization of Texan power system infrastructure is profitable but risky

We deliver the first analysis of the 2021 cold spell in Texas which combines temperature dependent load estimates with temperature dependent estimates of power plant outages to understand the frequency of loss of load events, using a 71 year long time series of climate data. The expected revenue from full winterization is 11.74bn$ over a 30 years investment period. We find that large-scale winterization, in particular of gas infrastructure and gas power plants, would be profitable, as related costs for winterization are substantially lower. At the same moment, the associated investment risks are high due to the low-frequency of events - the 2021 event was the largest and we observe only 8 other similar ones for the simulated 71 years. As risks to investors are considerable, regulatory measures may be necessary to enforce winterization.

==> noout_sensitivity_analysis_short.csv <==
events,inperiod,totalloss,maxloss,meanloss,meanrev,noout
9,[2021],3.37,22.52,374.1,3.37,wind
7,[2021],0.14,6.36,20.6,0.19,gas
9,[2021],3.47,19.36,386.1,3.47,coal


==> tempthresh_sensitivity_analysis_short.csv <==
cgas,tgas,ccoal,tcoal,events,inperiod,totalloss,meanloss,meanrev
1000,-6.2,500,-4.7,34,[2005 2010 2011 2014 2017 2018 2021],17.48,514.03,4.63
1500,-6.3,500,-4.7,33,[2005 2010 2011 2014 2017 2018 2021],17.26,522.91,4.71
2000,-6.3,500,-4.7,33,[2005 2010 2011 2014 2017 2018 2021],17.26,522.91,4.71
2500,-8.8,500,-4.7,19,[2011 2021],7.51,395.25,3.56
2500,-8.8,600,-7,17,[2011 2021],7.58,445.93,4.01
2500,-8.8,800,-8.1,15,[2011 2021],7.35,490.1,4.41
2500,-8.8,850,-9.2,12,[2011 2021],6.55,546.17,4.92
2800,-10,850,-9.2,9,[2021],5.1,566.93,5.1
3000,-10.2,500,-4.7,17,[2011 2021],5.19,305.1,2.75
3000,-10.2,600,-7,15,[2011 2021],5.19,346.06,3.11
3000,-10.2,800,-8.1,13,[2011 2021],5.18,398.11,3.58
3000,-10.2,850,-9.2,9,[2021],5.08,564.83,5.08


==> temptrend_sensitivity_analysis_short.csv <==
events,after2004,totalloss,meanloss,meanrev,refyear
7,2021,3.84,548.8,4.94,2021
7,2021,3.13,446.77,4.02,2050

